Efficient Computation of Map-scale Continuous Mutual Information on Chip in Real Time

Exploration tasks are essential to many emerging robotics applications, ranging from search and rescue to space exploration. The planning problem for exploration requires determining the best locations for future measurements that will enhance the fidelity of the map, for example, by reducing its total entropy. A widely-studied technique involves computing the Mutual Information (MI) between the current map and future measurements, and utilizing this MI metric to decide the locations for future measurements. However, computing MI for reasonably-sized maps is slow and power hungry, which has been a bottleneck towards fast and efficient robotic exploration. In this paper, we introduce a new hardware accelerator architecture for MI computation that features a low-latency, energy-efficient MI compute core and an optimized memory subsystem that provides sufficient bandwidth to keep the cores fully utilized. The core employs interleaving to counter the recursive algorithm, and workload balancing and numerical approximations to reduce latency and energy consumption. We demonstrate this optimized architecture with a Field-Programmable Gate Array (FPGA) implementation, which can compute MI for all cells in an entire 201-by-201 occupancy grid ({\em e.g.}, representing a 20.1m-by-20.1m map at 0.1m resolution) in 1.55 ms while consuming 1.7 mJ of energy, thus finally rendering MI computation for the whole map real time and at a fraction of the energy cost of traditional compute platforms. For comparison, this particular FPGA implementation running on the Xilinx Zynq-7000 platform is two orders of magnitude faster and consumes three orders of magnitude less energy per MI map compute, when compared to a baseline GPU implementation running on an NVIDIA GeForce GTX 980 platform. The improvements are more pronounced when compared to CPU implementations of equivalent algorithms.

==> hold.txt <==
// things removed from root that might be useful later

\begin{table}[htbp]
\caption{Dynamic power consumption}
\begin{center}
\begin{tabular}{|c||c|}
\hline
\multirow{2}{*}{\textbf{Module}} & \textbf{Dynamic Power} \\
 & (Watts) \\
\hline
\hline
Ray Caster & $<$ 0.001\\
\hline
MI Memory & 0.405 \\
\hline
Occ. Memory & 0.164 \\
\hline
Cores (16x) & 0.035 \\
\hline
\textbf{Total} & \textbf{1.130} \\
\hline
\end{tabular}
\label{tab_power}
\end{center}
\end{table}

\subsubsection{Banking Pattern}
\label{sec_banking}
We use a diagonal banking pattern which is defined by

\begin{equation}
    b_{(x, y)} = (x + y) \mod 16
\end{equation}
and
\begin{equation}
    a_{(x, y)} = \left\lfloor\frac{x + Hy}{16}\right\rfloor
\end{equation}

where $b_{(x, y)}$ and $a_{(x, y)}$ are banks and addresses corresponding to a cell coordinate $(x, y)$. It has been shown~\cite{memory_pattern} that the diagonal pattern leads to the required property that any $16$ consecutive cells be on distinct banks. Since each cell is assigned to exactly one bank, this ensures that there is no memory overhead. Finally, the translation can be implemented using only bit-shifts, bit-masks and binary addition. This satisfies all the requirements.

In hardware, this translation is performed by the Address Translation Unit (ATU).














%Such problems can be modelled by a robot capable of making radial scans with a sensor such as a LiDAR, present in an unknown environment and the goal is typically to minimize the resource consumption while mapping the environment. The resource usage may be measured in terms of time taken, energy consumed or distance travelled.






















%
%FCMI leads to a reduction in the number of operations required, however it introduces inter-dependability between those operations which is not captured well in hardware. We introduce ray interleaving as a solution.


%This work introduces a novel scalable hardware accelerator for Mutual Information computation on a 2D environment which takes a partially unknown map as an input and produces a Mutual Information surface which indicates the expected Mutual Information gain if a scan were to be made at each location on the map.

% This work shows that merely increasing the amount of parallel cores offers no advantage unless sufficient memory bandwidth is provided to prevent the computation cores from being underutilized. The key contributions of this work are therefore a) a low-footprint, low-power core design and b) a memory subsystem with bandwidth sufficient to ensure zero stalls in the cores during operation, therefore maximizing core utilization.

%The map is stored as a 2D array, implementing an occupancy grid map~\cite{elfes1989using}, where each cell represents the occupancy probability of a square region in the environment, the resolution of which is determined by the environment and sensor parameters. The resulting MI surface is also stored as a 2D array with a similar memory access pattern and partitioning scheme.




















% \subsubsection{Occupancy Grid}
% An input map of size $H \times H$ cells is stored as a 2D array of size $H \times H$ such that the value at each cell represents the occupancy probability of the cell i.e. the probability that a LiDAR ray incident on the cell gets blocked due to obstructions in the environment at the corresponding location. This probability is discretized to 101 values between 0 and 1 (both inclusive) and stored as a 7-bit integer in the Occupancy Grid.

% \subsubsection{Mutual Information}
% The Mutual Information value of a cell is an indication of the expected reduce in the map entropy if a LiDAR scan is made with the robot at the cell. A higher MI value leads to more information obtained from the scan and therefore it is desirable to make a scan at a cell with a high MI.

% The Mutual Information value for the map is also stored as a 2D array of size $H \times H$ and the value at each cell is stored as a 32-bit fixed-point number. Choice of fixed-point numbers is further discussed in Section \ref{sec_pipelined_core}.

% \subsubsection{Ray and Ray Angle}
% A ray is a collection of cells on the map emanating from an origin cell and travelling in a certain direction given by the ray angle.


% This work implements the formulation of MI given by the 2 dimensional variation of Fast Continuous Mutual Information (FCMI) as detailed in \cite{henderson2020efficient}. FCMI formulates the information gain at a cell as a sum of the information gain due to all LiDAR rays emanating from the cell. For an individual ray, the MI is formulated recursively, i.e. the MI at cell $i$ on a ray is represented in terms of the MI at cell $i - 1$ on the ray.

% This work assumes a configuration of the LiDAR sensor with a total of $|\Theta|$ uniformly spread rays from the scan point with angles $\Theta = \{0, \Delta \theta, 2\Delta \theta \cdots\}$.

% % The MI for each cell along each ray is calculated, which gives the MI gain for the cell due its corresponding ray. This is then repeated for all $|\Theta|$ ray angles and the partial MI values for each cell are accumulated in order to find the total MI.

% % It is also assumed that there are $H$ possible rays for each ray angle, originating from each one of the $H$ boundary points, which when extended to the opposite boundary intersect each $H$ cells exactly one, resulting in all $H^2$ cells being intersected exactly once by exactly one ray.

% \subsubsection{Formulation}
% \label{sec_formulation}
% The total Mutual Information between a partially known map $M$ and a potential scan measurement $Z = \{Z_{\theta_1}, Z_{\theta_2} \cdots\}$ at a cell can be written as
% \begin{equation}
%     I(M; Z) = \sum_{\theta \in \Theta} I(M;Z_{\theta})\Delta\theta,
% \end{equation}
% which is the sum of all MI along all ray angles.
% Additionally, $I(M; Z_{\theta})$ is given by the difference in entropies:
% \begin{equation}
%     I(M; Z_{\theta}) = h(Z_{\theta}) - h(Z_{\theta}|M),
% \end{equation}

% For each cell on a ray, we define four expectations $\alpha_1, \beta_1, \alpha_0$ and $\beta_0$ recursively using their values from the previous cell:
% \begin{align}
%     \alpha_1 &= e^{-\lambda_m w}\left((\alpha'_1 + \lambda w\beta'_1) + w(\alpha'_0 + \lambda_m w\beta'_0)\right)\nonumber\\
%     &+ \lambda_m^{-1}\left(\gamma_3(\lambda_m w) - \gamma_2(\lambda_m w)\log\lambda_m\right)\nonumber\\
%     \beta_1 &= e^{-\lambda_m w}\left(\beta'_1 + w\beta'_0\right) + \lambda_m^{-1}\gamma_2(\lambda_m w)\nonumber\\
%     \alpha_0 &= e^{-\lambda_m w}\left(\alpha'_0 + \lambda_m w\beta'_0\right) + \gamma_2(\lambda_m w) - \gamma_1(\lambda_m w)\log\lambda_m\nonumber\\
%     \beta_0 &= e^{-\lambda_m w} \beta'_0 + \gamma_1(\lambda_m w)
% \end{align}
% These expectations can be used to approximate $h(Z_{\theta})$ and $h(Z_{\theta}|M)$, and therefore $I(M; Z_\theta)$ for the cell as follows:
% \begin{align}
%     h(Z_{\theta}) &\approx \alpha_1 \Delta\theta \nonumber \\
%     h(Z_{\theta}|M) &\approx (1 - \log \Lambda)\beta_1 \Delta\theta \nonumber\\
%     I(M; Z_\theta) &\approx (\alpha_1 - (1 - \log \Lambda)\beta_1)\Delta\theta
% \end{align}

% Here, $1 - e^{-\lambda} = o$, the occupancy of the cell, $\Lambda$ is a large quantity used to barely distort the scan measurements ($\Lambda = 10^7$ for this work), $\lambda_m = \min(\lambda, \Lambda)$ and $\gamma_s(x)$ are the lower incomplete gamma functions.



























%For each ray angle $\theta \in \Theta$, we draw all rays on the map with an angle $\theta$ to the horizontal such that all the map cells are covered assuming each cell is intersected by exactly one ray. This assumptions holds if we the map cell resolution is small. In the ideal case, we would like each core to be able to update one cell per cycle, therefore, assuming $n$ cores in the system and a map size of $H \times H$, we would need $\frac{H^2}{n}$ cycles per ray angle. Assuming a system frequency of $F$, we get the ideal upper-bound for throughput for the entire map with $|\Theta|$ LiDAR beams as




































% \begin{figure}[t]
% \centerline{\includegraphics[width=\linewidth]{illustrations/contours_class_64.pdf}}
% \caption{}
% \label{fig_contours}
% \end{figure}
% \begin{figure}[t]
% \centerline{\includegraphics[width=\linewidth]{illustrations/contours_330_600.pdf}}
% \caption{}
% \label{fig_contours}
% \end{figure}
% \begin{figure}[t]
% \centerline{\includegraphics[width=\linewidth]{illustrations/contours_330_64.pdf}}
% \caption{}
% \label{fig_contours}
% \end{figure}
% \begin{figure}[t]
% \centerline{\includegraphics[width=\linewidth]{illustrations/contours_80_600.pdf}}
% \caption{}
% \label{fig_contours}
% \end{figure}
% \begin{figure}[t]
% \centerline{\includegraphics[width=\linewidth]{illustrations/contours_80_64.pdf}}
% \caption{}
% \label{fig_contours}
% \end{figure}













































%Being able to calculate MI faster, therefore across more points on a proposed trajectory leads to shorter exploration trajectories \cite{fsmi_peter}, therefore leads to shorter exploration times and/or lesser energy consumed. When combined with the power savings from the MI calculation itself, this work presents a significant benefit to an autonomous exploration pipeline.




































% We know that $\lambda$ takes a 101 unique values. These values lie in $[-\log{0.01}, -\log{0.99}]$ corresponding to $o = 99$ to $1$. Also, $w$ is the cell width along a ray (which is assumed to pass through the cell center), therefore it can take on $|\Theta|/8$ unique values in $[1, \sqrt{2}]$, one for each unique ray angle between $\theta = 0$ and $\theta = \pi/4$. All other ray angles can be mapped to one of these width values using reflections about the $x$-axis, $y$-axis or the $x = y$ line.

% If look-up tables were to be used for the exponentiation, it would need to be of depth $101|\Theta|/8$ per core which would lead to $16$ Block RAM tiles per core which would not fit on the FPGA for 16 cores. Moreover, such an arrangement would lead to a fixed number of rays $|\Theta|$ once the hardware is built, whereas it is desirable to be able to modify this in response to changing sensor configurations.

% Considering these limitations, a piece-wise linear approximation to the exponentiation function is used. As mentioned above, the domains of $w$ and $\lambda$ are well known and therefore the domain of the input $-\lambda w$ is also known to be $[\sqrt{2}\log{0.01}, \log{0.99}]$ which is a subset of $[-8, 0]$. This domain is split into 16 uniformly sized pieces and a linear approximation to each is used. It has been empirically determined that 16 pieces is a good balance between accuracy and size of the coefficient table.

% The linear approximation is generated with the constraints that a) the resulting approximation be continuous across pieces and b) it minimizes the mean-squared error. It achieves a relative error of $\pm 3\%$ across the input domain.






































% Formally, consider the set of 8 rays defined where $c^i_j$ represents the results from the $j^\text{th}$ cell in the $i^\text{th}$ ray (for $i = 0$ to $7$). Then interleaving is the process where the core computes all $c^0_j, c^1_j, \cdots r^7_j$ in 8 successive clock cycles before returning to $c^0_{j+1}$. During the 9th clock cycle, results from $c^0_j$ are available for the computation of $c^0_{j+1}$ since $c^0_j$ is now 8 clock cycles old in the pipeline. This can be represented visually using the timing diagram in \reffig{interleaving}. The feedback stage occupies stages 11 to 18 of the core pipeline.

